Tidally locked rotation of the dwarf planet (136199) Eris discovered from long-term ground based and space photometry

The rotational states of the members in the dwarf planet - satellite systems in the transneptunian region are determined by the formation conditions and the tidal interaction between the components, and these rotational characteristics are the prime tracers of their evolution. Previously a number of authors claimed highly diverse values for the rotation period for the dwarf planet Eris, ranging from a few hours to a rotation (nearly) synchronous with the orbital period (15.8 d) of its satellite, Dysnomia. In this letter we present new light curve data of Eris, taken with $\sim$1-2m-class ground based telescopes, and with the TESS and Gaia space telescopes. TESS data could not provide a well-defined light curve period, but could constrain light curve variations to a maximum possible light curve amplitude of $\Delta m$ $\leq$ 0.03 mag (1-$\sigma$) for P $\leq$ 24 h periods. Both the combined ground-based data and the Gaia measurements unambiguously point to a light curve period equal to the orbital period of Dysnomia, P = 15.8 d, with a light curve amplitude of $\Delta m$ $\approx$ 0.03 mag, i.e. the rotation of Eris is tidally locked. Assuming that Dysnomia has a collisional origin, calculations with a simple tidal evolution model show that Dysnomia has to be relatively massive (mass ratio of q = 0.01--0.03) and large (radius of $R_s$ $\geq$ 300 km) to slow down Eris to synchronized rotation. These simulations also indicate that -- assuming tidal parameters usually considered for transneptunian objects -- the density of Dysnomia should be 1.8-2.4 $g cm^{-3}$, an exceptionally high value among similarly sized transneptunian objects, putting important constraints on the formation conditions.

==> roe2008_table1.txt <==
2454088.576	390.5	19.40   0.09	
2454088.643	390.5	19.37   0.09	
2454088.710	391.0	19.46   0.09	
2454093.585	450.4	19.53   0.10	
2454093.652	450.9	19.18   0.08	
2454093.719	450.8	19.43   0.09	
2454093.786	450.9	19.51   0.10	
2454093.853	450.5	19.28   0.08	
2454093.920	450.4	19.56   0.10	
2454093.987	450.9	19.67   0.11	
2454094.054	451.0	19.46   0.10	
2454094.121	451.0	19.40   0.09	
2454094.188	451.0	19.26   0.08	
2454094.255	451.5	19.53   0.10	
2454094.322	450.8	19.48   0.10	
2454094.389	450.9	19.62   0.10	
2454094.456	450.4	19.73   0.11	
2454094.522	450.9	19.37   0.09	
2454094.590	451.0	19.34   0.09	
2454094.656	450.9	19.44   0.09	
2454094.724	450.9	19.41   0.09	
2454094.790	450.4	19.59   0.10	
2454094.857	450.4	19.37   0.09	
2454094.924	450.4	19.35   0.09	
2454094.991	449.9	19.60   0.11	
2454095.058	449.4	19.60   0.10	
2454095.125	450.8	19.48   0.09	
2454095.192	450.9	19.36   0.09	
2454095.259	450.4	19.48   0.10	
2454095.326	450.5	19.34   0.09	
2454095.393	450.5	19.33   0.09	
2454095.460	450.5	19.86   0.13	
2454095.527	450.4	19.20   0.08	
2454095.597	922.9	19.52   0.07	
2454095.664	863.9	19.50   0.07	
2454095.731	921.9	19.50   0.07	
2454095.797	923.4	19.33   0.06	
2454095.862	449.0	19.32   0.08	
2454095.929	450.0	19.42   0.09	
2454095.996	450.1	19.57   0.10	
2454096.063	450.5	19.43   0.09	
2454096.129	450.5	19.31   0.08	
2454096.197	450.5	19.42   0.09	
2454096.263	451.0	19.24   0.08	
2454096.331	450.5	19.51   0.10	
2454096.397	450.4	19.51   0.10	
2454096.546	1337.1	19.52   0.06	
2454096.611	982.2	19.51   0.06	
2454096.679	1159.4	19.39   0.05	
2454096.747	1336.2	19.41   0.05	
2454096.814	1336.2	19.45   0.05	
2454096.881	1336.6	19.40   0.05	
2454099.224	1311.0	19.39   0.05	
2454099.291	1370.8	19.53   0.06	
2454099.358	1312.3	19.48   0.05	
2454099.425	1371.5	19.51   0.05	
2454099.492	1372.5	19.40   0.05	
2454099.764	574.3	19.65   0.09	
2454099.831	632.7	19.53   0.08	
2454099.898	632.8	19.59   0.08	
2454099.965	632.7	19.52   0.08	
2454100.032	632.7	19.48   0.08	
2454100.099	633.3	19.44   0.08	
2454100.166	632.6	19.52   0.08	
2454100.233	632.7	19.41   0.07	
2454100.300	632.7	19.51   0.08	
2454100.366	632.1	19.45   0.07	
2454100.434	632.0	19.52   0.08	
2454100.768	634.6	19.41   0.07	
2454100.835	634.5	19.76   0.09	
2454100.902	693.0	19.75   0.09	
2454100.969	634.6	19.74   0.10	
2454101.036	693.0	19.56   0.08	
2454101.103	634.5	19.55   0.08	
2454101.170	634.5	19.38   0.07	
2454101.237	693.5	19.43   0.07	
2454101.304	634.7	19.46   0.08	
2454101.371	693.1	19.65   0.08	
2454101.438	693.1	19.43   0.07	
2454101.772	634.2	19.57   0.08	
2454101.840	693.5	19.68   0.08	
2454101.906	693.7	19.69   0.08	
2454101.973	693.2	19.42   0.07	
2454102.040	693.5	19.62   0.08	
2454102.107	693.7	19.85   0.10	
2454102.174	693.0	19.54   0.08	
2454102.241	693.2	19.54   0.08	
2454102.308	693.4	19.46   0.07	
2454102.375	693.6	19.53   0.07	
2454102.442	693.5	19.45   0.07	
2454102.777	575.2	19.73   0.10	
2454102.844	634.1	19.59   0.08	
2454102.911	574.6	19.33   0.07	
2454102.978	634.2	19.49   0.08	
2454103.246	575.2	19.60   0.09	
2454103.313	634.2	19.59   0.09	
2454103.380	634.2	19.48   0.08	
2454103.571	664.4	19.47   0.07	
2454103.639	900.2	19.48   0.06	
2454103.708	1195.2	19.40   0.05	
2454103.776	1431.9	19.49   0.05	
2454103.842	1196.2	19.32   0.05	
2454103.909	1254.8	19.47   0.06	
2454105.121	403.3	19.46   0.09	
2454105.188	439.0	19.45   0.09	
2454105.255	416.2	19.37   0.09	
2454105.322	452.0	19.47   0.09	
2454105.389	428.7	19.46   0.09	
2454106.582	545.9	19.52   0.08	
2454106.648	486.1	19.33   0.08	
2454106.715	486.6	19.47   0.09	
2454106.782	487.5	19.47   0.08	
2454106.849	487.1	19.41   0.08	
2454106.916	487.1	19.46   0.08	
2454106.983	487.1	19.46   0.09	
2454107.049	486.5	19.59   0.09	
2454107.117	487.0	19.32   0.08	
2454107.183	487.0	19.53   0.09	
2454107.251	486.5	19.53   0.09	
2454107.317	486.7	19.50   0.09	
2454107.585	487.1	19.45   0.08	
2454107.652	487.2	19.39   0.08	
2454107.719	487.1	19.53   0.09	
2454107.786	487.1	19.42   0.08	
2454107.853	487.2	19.39   0.08	
2454107.919	487.2	19.38   0.08	
2454107.987	487.0	19.39   0.08	
2454108.053	487.0	19.41   0.08	
2454108.121	487.7	19.44   0.09	
2454108.187	487.1	19.47   0.08	
2454108.254	487.6	19.72   0.10	
2454108.522	487.0	19.51   0.09	
2454108.589	486.6	19.47   0.09	
2454108.656	486.1	19.47   0.08	
2454108.723	486.6	19.46   0.09	
2454108.789	487.5	19.29   0.07	
2454108.857	487.0	19.48   0.09	
2454108.924	487.1	19.31   0.08	
2454108.991	487.0	19.25   0.07	
2454109.058	486.6	19.44   0.08	
2454109.124	487.6	19.39   0.08	
2454109.192	487.0	19.48   0.09	
2454109.258	487.0	19.61   0.09	
2454109.521	1089.7	19.50   0.07	
2454109.590	1355.8	19.52   0.06	
2454109.660	1571.7	19.44   0.05	
2454109.728	1748.0	19.45   0.05	
2454109.795	1749.5	19.46   0.05	
2454109.853	617.8	19.60   0.10	
2454109.921	671.8	19.39   0.08	
2454109.988	553.6	19.50   0.09	
2454110.063	1749.6	19.45   0.05	
2454110.129	1750.0	19.47   0.05	
2454110.197	1749.4	19.52   0.05	
2454110.263	1749.3	19.47   0.05	
2454110.321	488.2	19.43   0.10	
2454110.344	384.0	19.32   0.09	
2454110.388	665.2	19.53   0.10	
2454110.457	901.4	19.52   0.08	
2454110.526	1043.6	19.35   0.06	
2454110.595	1515.9	19.54   0.06	
2454110.663	1575.4	19.61   0.06	
2454110.730	1575.7	19.57   0.06	
2454110.796	1575.9	19.36   0.05	
2454111.598	1452.3	19.53   0.06	
2454111.666	1452.3	19.42   0.06	
2454111.732	1452.4	19.43   0.05	
2454111.799	1451.9	19.52   0.06	
2454111.867	1363.2	19.53   0.06	
2454111.934	1364.2	19.52   0.06	
2454112.001	1364.1	19.45   0.06	
2454112.068	1364.2	19.40   0.06	
2454112.131	753.5	19.41   0.07	
2454112.397	546.4	19.50   0.10	
2454112.465	841.1	19.45   0.08	
2454112.530	389.5	19.26   0.10	
2454112.597	449.0	19.37   0.10	
2454112.671	980.2	19.39   0.06	
2454112.735	980.2	19.58   0.07	
2454112.802	929.6	19.51   0.07	
2454112.870	921.2	19.62   0.08	
2454112.936	921.4	19.54   0.07	
2454113.004	921.2	19.44   0.07	
2454113.070	920.8	19.45   0.07	
2454113.137	921.3	19.35   0.06	
2454113.206	597.1	19.47   0.08	
2454113.287	613.2	19.51   0.08	
2454113.401	512.4	19.49   0.10	
2454113.470	808.0	19.50   0.08	
2454113.681	1438.5	19.51   0.06	
2454113.756	611.5	19.42   0.08	
2454113.809	1599.0	19.58   0.06	
2454113.876	1599.1	19.56   0.06	
2454113.943	1598.8	19.41   0.05	
2454114.010	1598.5	19.57   0.06	
2454114.077	1598.0	19.49   0.05	
2454114.140	1008.6	19.73   0.09	
2454114.679	1639.6	19.45   0.05	
2454114.746	1577.3	19.49   0.05	
2454114.813	1576.9	19.54   0.06	
2454114.880	1577.4	19.65   0.06	
2454114.947	1577.3	19.58   0.06	
2454115.014	1577.3	19.51   0.05	
2454115.081	1576.9	19.41   0.05	
2454115.141	565.6	19.60   0.11	
2454115.683	1629.4	19.52   0.05	
2454115.750	1630.0	19.52   0.06	
2454115.818	1629.1	19.55   0.06	
2454115.884	1591.1	19.56   0.06	
2454115.951	1591.9	19.53   0.06	
2454116.018	1595.2	19.53   0.06	
2454116.085	1595.0	19.57   0.06	
2454116.154	560.4	19.50   0.08	
2454116.688	1594.7	19.59   0.06	
2454116.755	1594.2	19.55   0.06	
2454116.822	1594.2	19.57   0.06	
2454116.889	1594.0	19.52   0.05	
2454116.955	1594.6	19.45   0.05	
2454117.023	1593.2	19.48   0.05	
2454117.089	1594.6	19.56   0.06
